Do great minds think alike? Investigating Human-AI Complementarity in Question Answering with CAIMIRA

Recent advancements of large language models (LLMs) have led to claims of AI surpassing humans in natural language processing (NLP) tasks such as textual understanding and reasoning. This work investigates these assertions by introducing CAIMIRA, a novel framework rooted in item response theory (IRT) that enables quantitative assessment and comparison of problem-solving abilities of question-answering (QA) agents: humans and AI systems. Through analysis of over 300,000 responses from ~70 AI systems and 155 humans across thousands of quiz questions, CAIMIRA uncovers distinct proficiency patterns in knowledge domains and reasoning skills. Humans outperform AI systems in knowledge-grounded abductive and conceptual reasoning, while state-of-the-art LLMs like GPT-4 and LLaMA show superior performance on targeted information retrieval and fact-based reasoning, particularly when information gaps are well-defined and addressable through pattern matching or data retrieval. These findings highlight the need for future QA tasks to focus on questions that challenge not only higher-order reasoning and scientific thinking, but also demand nuanced linguistic interpretation and cross-contextual knowledge application, helping advance AI developments that better emulate or complement human cognitive abilities in real-world problem-solving.

==> cspell.json <==
{
    "version": "0.2",
    "ignorePaths": [],
    "dictionaryDefinitions": [
        {
            "name": "Custom User Dictionary",
            "path": "${HOME}/cSpell/user_custom.txt",
            "addWords": true
        }
    ],
    "dictionaries": [],
    "words": [],
    "ignoreWords": [],
    "import": []
}

==> scripts/data/caimira-training-runs.csv <==
"Name","ID","State","Group","Job Type","Runtime","diff_mode","n_dim","val_acc","val_loss","train_acc","train_loss_primary"
"caimira-20-dim_diff-kernel_imp-kernel_qapx-emb-all-mpnet-base-v2_fit-imp_lr=1e-02_c-reg-skill=2e-6-diff=1e-6-imp=1e-6","f8yqt0x2","finished","","","2092","kernel","20","0.8343601226806641","0.3899441957473755","0.8431916236877441","0.3555298149585724"
"caimira-6-dim_diff-kernel_imp-kernel_qapx-emb-all-mpnet-base-v2_fit-imp-stype_lr=1e-02_c-reg-skill=2e-6-diff=1e-5-imp=1e-6","vociv6ba","finished","","","1933","kernel","6","0.834159255027771","0.3888053596019745","0.8386267423629761","0.3638412952423096"
"caimira-10-dim_diff-kernel_imp-kernel_qapx-emb-all-mpnet-base-v2_fit-imp_lr=1e-02_c-reg-skill=2e-6-diff=1e-6-imp=1e-6","rsjmk7l8","finished","","","1960","kernel","10","0.8334226012229919","0.38825398683547974","0.8397353887557983","0.3622140884399414"
"caimira-15-dim_diff-kernel_imp-kernel_qapx-emb-all-mpnet-base-v2_fit-imp_lr=1e-02_c-reg-skill=2e-6-diff=1e-6-imp=1e-6","t9d1m0qz","finished","","","1977","kernel","15","0.8286680579185486","0.3947748839855194","0.84015953540802","0.3617089688777923"
"caimira-5-dim_diff-kernel_imp-kernel_qapx-emb-all-mpnet-base-v2_fit-imp-stype_lr=1e-02_c-reg-skill=2e-6-diff=1e-6-imp=1e-6","vgh2wzsc","finished","","","2032","kernel","5","0.82649165391922","0.39693933725357056","0.8335038423538208","0.3760606348514557"
"caimira-6-dim_diff-kernel_imp-kernel_qapx-emb-all-mpnet-base-v2_fit-imp_lr=1e-02_c-reg-skill=2e-6-diff=1e-5-imp=1e-6","7ondgjmi","finished","","","1939","kernel","6","0.8258554935455322","0.40169885754585266","0.8341065645217896","0.3737017512321472"
"caimira-8-dim_diff-kernel_imp-kernel_qapx-emb-all-mpnet-base-v2_fit-imp_lr=1e-02_c-reg-skill=2e-6-diff=1e-6-imp=1e-6","dsbg5k6b","finished","","","2277","kernel","8","0.8257884979248047","0.3954658806324005","0.8373320698738098","0.3669851124286651"
"caimira-4-dim_diff-kernel_imp-kernel_qapx-emb-all-mpnet-base-v2_fit-imp_lr=1e-02_c-reg-skill=2e-6-diff=1e-5-imp=1e-6","fi83wkca","finished","","","1898","kernel","4","0.8248175382614136","0.39838358759880066","0.8249284625053406","0.38848912715911865"
"caimira-5-dim_diff-kernel_imp-kernel_qapx-emb-all-mpnet-base-v2_fit-imp_lr=1e-02_c-reg-skill=2e-6-diff=1e-5-imp=1e-6","tgpbnfvm","finished","","","2252","kernel","5","0.8240473866462708","0.3994843065738678","0.833258330821991","0.3750407099723816"
"caimira-3-dim_diff-kernel_imp-kernel_qapx-emb-all-mpnet-base-v2_fit-imp_lr=1e-02_c-reg-skill=2e-6-diff=1e-6-imp=1e-6","qkyk05qu","finished","","","2150","kernel","3","0.8163463473320007","0.4134753048419952","0.821963369846344","0.3982631266117096"
"caimira-2-dim_diff-kernel_imp-kernel_qapx-emb-all-mpnet-base-v2_fit-imp_lr=1e-02_c-reg-skill=2e-6-diff=1e-6-imp=1e-6","lgynw7q7","finished","","","2083","kernel","2","0.804359495639801","0.4324869215488434","0.8101550340652466","0.4183409512042999"
"caimira-1-dim_diff-kernel_imp-kernel_qapx-emb-all-mpnet-base-v2_fit-imp_lr=1e-02_c-reg-skill=2e-6-diff=1e-6-imp=1e-6","stqkykbq","finished","","","2033","kernel","1","0.7898948788642883","0.46205878257751465","0.7899684906005859","0.4557131230831146"

==> scripts/dictionary.txt <==
dataset
gameplay
sharad
rodriguez
pedro
boyd-graber
jordan
squad
simplequestions
pcfg
qa
qid
proto
overfitting
pipelined
bm25
lucene
ir
bigram
dan
mohit
iyyer
varun
manjunatha
graber
boyd
triviaqa
tokenize
tokenization
SpaceX
schikaneder
perceptron
mlp
nlp
datasets
squad
TriviaQA
rnn
chainer
lstm
ew
tutinama
lightblue
onis
alphago
hsnct
ousia
newqa
papageno
spacex
coreference
campin
bezos
spacy
tamino
nbc
bamber
gascoigne
alphago
ocf
hotpotqa
acf
naqt
crowdworkers
pyramidality
stube
wikihop
f1
qanta
vikram
corenlp
whig
nomatch
wikidata
ibm
tf
idf
tfidf
word2vec
fasttext
adam
elu
vhsl
buzzertrain
HotPotQA
npr
CoreNLP
SimpleQuestions
SQuAD
hyperparamtere
Word2Vec
nasat
nsc
lr
guesstest
Wikihop
crowdsourcing
dev
FastText
gru
GRU
Preprocessing
preprocessing
Preprocessing
regionals
Electronegativity
protobowl
UID
Emanual
WikiHop
uk
uso
Ludden
interruptable
Monkees
Nesmith
Heng
Ji
nyc
Rutter
SearchQA

==> scripts/requirements.txt <==
numpy
pandas
scipy
einops
scikit-learn
scikit-learn-extra
jupyter
jupyterlab
kaleido
plotly
seaborn
matplotlib
tabulate
rich
loguru
tqdm


==> scripts/textidote/dict.txt <==
dataset
datasets
quizbowl
tour-de-force
Rutter
iyyer
manjunatha
delco
pyramidality
always
pyramidally
interruptable
monkees
nesmith
schikaneder
tamino
coreference
negging
generalizable
anaphora
miniscule
ender
qanta
adversarial
dotto
wikidata
generalizability
reddit
marco
gameplay
summarization
interruptible
pre-trained
trustable

==> scripts/textidote/replace.txt <==
\\abr\{[a-zA-Z]+\}	X
\\citet\{[a-zA-Z\:\-0-9/]+\}	\ X
\\citeauthor\{[a-zA-Z\:\-0-9/]+\}	\ X
\\qb\{\}	\ Quizbowl
\\qanta\{\}	\ Qanta
\\squad\{\}	\ Squad
Jeopardy!	Jeopardy
\.\\footnote	\. \\footnote
